PDL: A Declarative Prompt Programming Language

Large language models (LLMs) have taken the world by storm by making many previously difficult uses of AI feasible. LLMs are controlled via highly expressive textual prompts and return textual answers. Unfortunately, this unstructured text as input and output makes LLM-based applications brittle. This motivates the rise of prompting frameworks, which mediate between LLMs and the external world. However, existing prompting frameworks either have a high learning curve or take away control over the exact prompts from the developer. To overcome this dilemma, this paper introduces the Prompt Declaration Language (PDL). PDL is a simple declarative data-oriented language that puts prompts at the forefront, based on YAML. PDL works well with many LLM platforms and LLMs. It supports writing interactive applications that call LLMs and tools, and makes it easy to implement common use-cases such as chatbots, RAG, or agents. We hope PDL will make prompt programming simpler, less brittle, and more enjoyable.

==> code/log.txt <==
**********  pdl_context  **********
[{'role': 'user', 'content': 'import rag_mbpp\nPDL_SESSION.mbpp = rag_mbpp.initialize()\nresult = ""\n'}]
**********  Code Input  **********
import rag_mbpp
PDL_SESSION.mbpp = rag_mbpp.initialize()
result = ""

**********  Code Output  **********

**********  pdl_context  **********
[{'role': 'user', 'content': 'Write a python function to remove first and last occurrence of a given character from the string.'}]
**********  pdl_context  **********
[{'role': 'user', 'content': 'import rag_mbpp\nresult = rag_mbpp.retrieve(\n    PDL_SESSION.mbpp, "Write a python function to remove first and last occurrence of a given character from the string.", 5\n)\n'}]
**********  Code Input  **********
import rag_mbpp
result = rag_mbpp.retrieve(
    PDL_SESSION.mbpp, "Write a python function to remove first and last occurrence of a given character from the string.", 5
)

**********  Code Output  **********
[{'query': 'Write a python function to find the first repeated character in a given string.', 'answer': 'def first_repeated_char(str1):\n  for index,c in enumerate(str1):\n    if str1[:index+1].count(c) > 1:\n      return c'}, {'query': 'Write a python function to interchange the first and last element in a given list.', 'answer': 'def swap_List(newList): \n    size = len(newList) \n    temp = newList[0] \n    newList[0] = newList[size - 1] \n    newList[size - 1] = temp   \n    return newList '}, {'query': 'Write a function to find the index of the first occurrence of a given number in a sorted array.', 'answer': 'def find_first_occurrence(A, x):\n    (left, right) = (0, len(A) - 1)\n    result = -1\n    while left <= right:\n        mid = (left + right) // 2\n        if x == A[mid]:\n            result = mid\n            right = mid - 1\n        elif x < A[mid]:\n            right = mid - 1\n        else:\n            left = mid + 1\n    return result'}, {'query': 'Write a function to remove tuples from the given tuple.', 'answer': 'def remove_nested(test_tup):\n  res = tuple()\n  for count, ele in enumerate(test_tup):\n    if not isinstance(ele, tuple):\n      res = res + (ele, )\n  return (res) '}, {'query': 'Write a function to remove all whitespaces from a string.', 'answer': "import re\ndef remove_all_spaces(text):\n return (re.sub(r'\\s+', '',text))"}]
**********  pdl_context  **********
[{'role': 'user', 'content': 'Given the text after "Q:", generate a Python function after "A:".\nHere are some examples, complete the last one:\n'}]
**********  pdl_context  **********
[{'role': 'user', 'content': 'Q: Write a python function to find the first repeated character in a given string.\nA: ```def first_repeated_char(str1):\n  for index,c in enumerate(str1):\n    if str1[:index+1].count(c) > 1:\n      return c```\n'}]
**********  pdl_context  **********
[{'role': 'user', 'content': 'Q: Write a python function to interchange the first and last element in a given list.\nA: ```def swap_List(newList): \n    size = len(newList) \n    temp = newList[0] \n    newList[0] = newList[size - 1] \n    newList[size - 1] = temp   \n    return newList ```\n'}]
**********  pdl_context  **********
[{'role': 'user', 'content': 'Q: Write a function to find the index of the first occurrence of a given number in a sorted array.\nA: ```def find_first_occurrence(A, x):\n    (left, right) = (0, len(A) - 1)\n    result = -1\n    while left <= right:\n        mid = (left + right) // 2\n        if x == A[mid]:\n            result = mid\n            right = mid - 1\n        elif x < A[mid]:\n            right = mid - 1\n        else:\n            left = mid + 1\n    return result```\n'}]
**********  pdl_context  **********
[{'role': 'user', 'content': 'Q: Write a function to remove tuples from the given tuple.\nA: ```def remove_nested(test_tup):\n  res = tuple()\n  for count, ele in enumerate(test_tup):\n    if not isinstance(ele, tuple):\n      res = res + (ele, )\n  return (res) ```\n'}]
**********  pdl_context  **********
[{'role': 'user', 'content': "Q: Write a function to remove all whitespaces from a string.\nA: ```import re\ndef remove_all_spaces(text):\n return (re.sub(r'\\s+', '',text))```\n"}]
**********  pdl_context  **********
[{'role': 'user', 'content': 'Q: Write a python function to remove first and last occurrence of a given character from the string.\nA: '}]
**********  Model Input  **********
Given the text after "Q:", generate a Python function after "A:".
Here are some examples, complete the last one:
Q: Write a python function to find the first repeated character in a given string.
A: ```def first_repeated_char(str1):
  for index,c in enumerate(str1):
    if str1[:index+1].count(c) > 1:
      return c```
Q: Write a python function to interchange the first and last element in a given list.
A: ```def swap_List(newList): 
    size = len(newList) 
    temp = newList[0] 
    newList[0] = newList[size - 1] 
    newList[size - 1] = temp   
    return newList ```
Q: Write a function to find the index of the first occurrence of a given number in a sorted array.
A: ```def find_first_occurrence(A, x):
    (left, right) = (0, len(A) - 1)
    result = -1
    while left <= right:
        mid = (left + right) // 2
        if x == A[mid]:
            result = mid
            right = mid - 1
        elif x < A[mid]:
            right = mid - 1
        else:
            left = mid + 1
    return result```
Q: Write a function to remove tuples from the given tuple.
A: ```def remove_nested(test_tup):
  res = tuple()
  for count, ele in enumerate(test_tup):
    if not isinstance(ele, tuple):
      res = res + (ele, )
  return (res) ```
Q: Write a function to remove all whitespaces from a string.
A: ```import re
def remove_all_spaces(text):
 return (re.sub(r'\s+', '',text))```
Q: Write a python function to remove first and last occurrence of a given character from the string.
A: 
**********  Model Output  **********

```def remove_first_last_occurrence(string, char):
    first_index = string.find(char)
    last_index = string.rfind(char)
    if first_index != -1 and last_index != -1:
        return string[:first_index] + string[first_index+1:last_index] + string[last_index+1:]
    elif first_index != -1:
        return string[:first_index] + string[first_index+1:]
    elif last_index != -1:
        return string[:last_index] + string[last_index+1:]
    else:
        return string
```


==> code/react_few_shot_samples.txt <==
What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?
Tho: I need to search Colorado orogeny, find the area that the eastern sector of the Colorado ...
Act: {"name": "Search", "arguments": {"topic": "Colorado orogeny"}}
Obs: The Colorado orogeny was an episode of mountain building (an orogeny) ...
Tho: It does not mention the eastern sector. So I need to look up eastern sector.
Tho: High Plains rise in elevation from around 1,800 to 7,000 ft, so the answer is 1,800 to 7,000 ft.
Act: {"name": "Finish", "arguments": {"topic": "1,800 to 7,000 ft"}}

What profession does Nicholas Ray and Elia Kazan have in common?
Tho: I need to search Nicholas Ray and Elia Kazan, find their professions, then find the profession they have in common.
Act: {"name": "Search", "arguments": {"topic": "Nicholas Ray"}}
Obs: Nicholas Ray (born Raymond Nicholas Kienzle Jr., August 7, 1911 - June 16, 1979) was an American film director, screenwriter, and actor best known for the 1955 film Rebel Without a Cause.
Tho: Professions of Nicholas Ray are director, screenwriter, and actor. I need to search Elia Kazan next and find his professions.
Act: {"name": "Search", "arguments": {"topic": "Elia Kazan"}}
Obs: Elia Kazan was an American film and theatre director, producer, screenwriter and actor.
Tho: Professions of Elia Kazan are director, producer, screenwriter, and actor. So profession Nicholas Ray and Elia Kazan have in common is director, screenwriter, and actor.
Act: {"name": "Finish", "arguments": {"topic": "director, screenwriter, actor"}}

